Periodic boundary conditions on staggered grids: Uniqueness of variables at cell edges/faces

Periodic boundary conditions when applied to staggered grids, which define variables on both cell edges and cell centers, can be shown to have a problem with uniqueness of variables at cell edges depending on the number of points in the direction of periodicity. In the context of the grid defined in this work, it can be shown that uniqueness is guaranteed if and only if the number of points in the periodic direction are odd. This stems from the rank of the matrix with dimensions (N-2) x (N-2) that transforms the values at cell centers to values at edges. This matrix is full rank if and only if N is odd. Here, N is the number of points describing the cell edges.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------

